Towards Writer Retrieval for Historical Datasets

This paper presents an unsupervised approach for writer retrieval based on clustering SIFT descriptors detected at keypoint locations resulting in pseudo-cluster labels. With those cluster labels, a residual network followed by our proposed NetRVLAD, an encoding layer with reduced complexity compared to NetVLAD, is trained on 32x32 patches at keypoint locations. Additionally, we suggest a graph-based reranking algorithm called SGR to exploit similarities of the page embeddings to boost the retrieval performance. Our approach is evaluated on two historical datasets (Historical-WI and HisIR19). We include an evaluation of different backbones and NetRVLAD. It competes with related work on historical datasets without using explicit encodings. We set a new State-of-the-art on both datasets by applying our reranking scheme and show that our approach achieves comparable performance on a modern dataset as well.

==> results_backbone.txt <==
3  runs with different seeds 

mAP, Top1

--------------
ICDAR17:
--------------
--------------
ResNet20:
--------------
71.28 87.70
71.63 87.47
71.48 87.56
-----------
71.5 87.6
--------------

ResNet20 + NetVLAD (original implementation):
--------------
67.14 85.06 
67.19 84.97 
67.74 85.74 
-----------
67.4 85.3

ResNet32 + NetVLAD (original implementation):
--------------
67.18 85.11
68.72 86.03
67.71 85.25
-----------
67.9 85.5


--------------
ResNet32:
--------------
71.75 88.00
72.51 88.47
72.07 88.08
-----------
72.1 88.2
--------------

ResNet56:
--------------
73.45 88.56
72.94 88.14
72.95 88.33
-----------
73.1  88.3

ResNet56 + NetVLAD (original implementation):
--------------
68.42 85.94
68.09 85.61
68.44 85.81
-----------
68.3  85.8

--------------
ResNet110:
--------------
72.78 88.28
73.00 88.00
73.4  88.60
-----------
73.1  88.3

--------------
ResNet110 + NetVLAD (original implementation):
--------------
68.97 86.50
68.54 86.17
69.24 85.78
-----------
68.9  86.2

--------------
ICDAR19:
--------------
--------------
ResNet20:
--------------
89.92 95.43
90.22 95.24
90.27 95.52
-----------
90.1  95.4


ResNet20 + NetVLAD (original implementation):
--------------
88.17 94.19
89.58 94.93
89.73 94.99
-----------
89.4 94.5

ResNet32 + NetVLAD (original implementation):
--------------
89.14 94.58
89.68 94.90
89.92 95.26
-----------
89.6 94.9

--------------
ResNet32:
--------------
90.77 95.78
90.75 95.67
90.30 95.50
-----------
90.6  95.7

ResNet56:
--------------
91.64 96.12
91.28 96.09
90.81 95.90
-----------
91.2 96.0


--------------
ResNet56 + NetVLAD (original implementation):
--------------
90.00 95.47
90.48 95.19
90.13 95.19
-----------
90.2  95.3

--------------
ResNet110:
--------------
91.60 96.11
91.54 96.17
91.68 96.14
-----------
91.6  96.1

--------------
ResNet110 + NetVLAD (original implementation):
--------------
89.88 95.09
89.99 95.18
89.86 95.20
-----------
89.9  95.5
